Performance of a modular ton-scale pixel-readout liquid argon time projection chamber

The Module-0 Demonstrator is a single-phase 600 kg liquid argon time projection chamber operated as a prototype for the DUNE liquid argon near detector. Based on the ArgonCube design concept, Module-0 features a novel 80k-channel pixelated charge readout and advanced high-coverage photon detection system. In this paper, we present an analysis of an eight-day data set consisting of 25 million cosmic ray events collected in the spring of 2021. We use this sample to demonstrate the imaging performance of the charge and light readout systems as well as the signal correlations between the two. We also report argon purity and detector uniformity measurements, and provide comparisons to detector simulations.

==> export_authors_arxiv_2024-02-05.txt <==
Authors: A. Abed Abud, B. Abi, R. Acciarri, M. A. Acero, M. R. Adames, G. Adamov, M. Adamowski, D. Adams, M. Adinolfi, C. Adriano, A. Aduszkiewicz, J. Aguilar, B. Aimard, F. Akbar, K. Allison, S. Alonso Monsalve, M. Alrashed, A. Alton, R. Alvarez, T. Alves, H. Amar, P. Amedo, J. Anderson, D. A.  Andrade, C. Andreopoulos, M. Andreotti, M. P. Andrews, F. Andrianala, S. Andringa, N. Anfimov, A. Ankowski, M. Antoniassi, M. Antonova, A. Antoshkin, A. Aranda-Fernandez, L. Arellano, E. Arrieta Diaz, M. A. Arroyave, J. Asaadi, A. Ashkenazi, D. Asner, L. Asquith, E. Atkin, D. Auguste, A. Aurisano, V. Aushev, D. Autiero, F. Azfar, A. Back, H. Back, J. J. Back, I. Bagaturia, L. Bagby, N. Balashov, S. Balasubramanian, P. Baldi, W. Baldini, J. Baldonedo, B. Baller, B. Bambah, R. Banerjee, F. Barao, G. Barenboim, P.\ Barham Alz\'as, G. J. Barker, W. Barkhouse, G. Barr, J. Barranco Monarca, A. Barros, N. Barros, D. Barrow, J. L. Barrow, A. Basharina-Freshville, A. Bashyal, V. Basque, C. Batchelor, L. Bathe-Peters, J.B.R. Battat, F. Battisti, F. Bay, M. C. Q. Bazetto, J. L. L. Bazo Alba, J. F. Beacom, E. Bechetoille, B. Behera, E. Belchior, G. Bell, L. Bellantoni, G. Bellettini, V. Bellini, O. Beltramello, N. Benekos, C. Benitez Montiel, D. Benjamin, F. Bento Neves, J. Berger, S. Berkman, J. Bernal, P. Bernardini, A. Bersani, S. Bertolucci, M. Betancourt, A. Betancur Rodr\'iguez, A. Bevan, Y. Bezawada, A. T. Bezerra, T. J. Bezerra, A. Bhat, V. Bhatnagar, J. Bhatt, M. Bhattacharjee, M. Bhattacharya, S. Bhuller, B. Bhuyan, S. Biagi, J. Bian, K. Biery, B. Bilki, M. Bishai, A. Bitadze, A. Blake, F. D. Blaszczyk, G. C. Blazey, E. Blucher, J. Bogenschuetz, J. Boissevain, S. Bolognesi, T. Bolton, L. Bomben, M. Bonesini, C. Bonilla-Diaz, F. Bonini, A. Booth, F. Boran, S. Bordoni, R. Borges Merlo, A. Borkum, N. Bostan, J. Bracinik, D. Braga, B. Brahma, D. Brailsford, F. Bramati, A. Branca, A. Brandt, J. Bremer, C. Brew, S. J. Brice, V. Brio, C. Brizzolari, C. Bromberg, J. Brooke, A. Bross, G. Brunetti, M. Brunetti, N. Buchanan, H. Budd, J. Buergi, D. Burgardt, S. Butchart, G. Caceres V., I. Cagnoli, T. Cai, R. Calabrese, J. Calcutt, M. Calin, L. Calivers, E. Calvo, A. Caminata, A. F. Camino, W. Campanelli, A. Campani, A. Campos Benitez, N. Canci, J. Cap\'o, I. Caracas, D. Caratelli, D. Carber, J. M. Carceller, G. Carini, B. Carlus, M. F. Carneiro, P. Carniti, I. Caro Terrazas, H. Carranza, N. Carrara, L. Carroll, T. Carroll, A. Carter, E. Casarejos, D. Casazza, J. F. Casta\~no Forero, F. A. Casta\~no, A. Castillo, C. Castromonte, E. Catano-Mur, C. Cattadori, F. Cavalier, F. Cavanna, S. Centro, G. Cerati, C. Cerna, A. Cervelli, A. Cervera Villanueva, K. Chakraborty, S. Chakraborty, M. Chalifour, A. Chappell, N. Charitonidis, A. Chatterjee, H. Chen, M. Chen, W. C. Chen, Y. Chen, Z. Chen-Wishart, D. Cherdack, C. Chi, R. Chirco, N. Chitirasreemadam, K. Cho, S. Choate, D. Chokheli, P. S. Chong, B. Chowdhury, D. Christian, A. Chukanov, M. Chung, E. Church, M. F. Cicala, M. Cicerchia, V. Cicero, R. Ciolini, P. Clarke, G. Cline, T. E. Coan, A. G. Cocco, J. A. B. Coelho, A. Cohen, J. Collazo, J. Collot, E. Conley, J. M. Conrad, M. Convery, S. Copello, P. Cova, C. Cox, L. Cremaldi, L. Cremonesi, J. I. Crespo-Anad\'on, M. Crisler, E. Cristaldo, J. Crnkovic, G. Crone, R. Cross, A. Cudd, C. Cuesta, Y. Cui, F. Curciarello, D. Cussans, J. Dai, O. Dalager, R. Dallavalle, W. Dallaway, H. da Motta, Z. A. Dar, R. Darby, L. Da Silva Peres, Q. David, G. S. Davies, S. Davini, J. Dawson, R. De Aguiar, P. De Almeida, P. Debbins, I. De Bonis, M. P. Decowski, A. de Gouv\^ea, P. C. De Holanda, I. L. De Icaza Astiz, P. De Jong, P. Del Amo Sanchez, A. De la Torre, G. De Lauretis, A. Delbart, D. Delepine, M. Delgado, A. Dell'Acqua, G. Delle Monache, N. Delmonte, P. De Lurgio, R. Demario, G. De Matteis, J. R. T. de Mello Neto, D. M. DeMuth, S. Dennis, C. Densham, P. Denton, G. W. Deptuch, A. De Roeck, V. De Romeri, J. P. Detje, J. Devine, R. Dharmapalan, M. Dias, A. Diaz, J. S. D\'iaz, F. D\'iaz, F. Di Capua, A. Di Domenico, S. Di Domizio, S. Di Falco, L. Di Giulio, P. Ding, L. Di Noto, E. Diociaiuti, C. Distefano, R. Diurba, M. Diwan, Z. Djurcic, D. Doering, S. Dolan, F. Dolek, M. J. Dolinski, D. Domenici, L. Domine, S. Donati, Y. Donon, S. Doran, D. Douglas, T.A. Doyle, A. Dragone, F. Drielsma, L. Duarte, D. Duchesneau, K. Duffy, K. Dugas, P. Dunne, B. Dutta, H. Duyang, D. A. Dwyer, A. S. Dyshkant, S. Dytman, M. Eads, A. Earle, S. Edayath, D. Edmunds, J. Eisch, P. Englezos, A. Ereditato, T. Erjavec, C. O. Escobar, J. J. Evans, E. Ewart, A. C. Ezeribe, K. Fahey, L. Fajt, A. Falcone, M. Fani', C. Farnese, S. Farrell, Y. Farzan, D. Fedoseev, J. Felix, Y. Feng, E. Fernandez-Martinez, G. Ferry, L. Fields, P. Filip, A. Filkins, F. Filthaut, R. Fine, G. Fiorillo, M. Fiorini, S. Fogarty, W. Foreman, J. Fowler, J. Franc, K. Francis, D. Franco, J. Franklin, J. Freeman, J. Fried, A. Friedland, S. Fuess, I. K. Furic, K. Furman, A. P. Furmanski, R. Gaba, A. Gabrielli, A. M. Gago, F. Galizzi, H. Gallagher, A. Gallas, N. Gallice, V. Galymov, E. Gamberini, T. Gamble, F. Ganacim, R. Gandhi, S. Ganguly, F. Gao, S. Gao, D. Garcia-Gamez, M. \'A. Garc\'ia-Peris, F. Gardim, S. Gardiner, D. Gastler, A. Gauch, J. Gauvreau, P. Gauzzi, S. Gazzana, G. Ge, N. Geffroy, B. Gelli, S. Gent, L. Gerlach, Z. Ghorbani-Moghaddam, T. Giammaria, D. Gibin, I. Gil-Botella, S. Gilligan, A. Gioiosa, S. Giovannella, C. Girerd, A. K. Giri, C. Giugliano, V. Giusti, D. Gnani, O. Gogota, S. Gollapinni, K. Gollwitzer, R. A. Gomes, L. V. Gomez Bermeo, L. S. Gomez Fajardo, F. Gonnella, D. Gonzalez-Diaz, M. Gonzalez-Lopez, M. C. Goodman, S. Goswami, C. Gotti, J. Goudeau, E. Goudzovski, C. Grace, E. Gramellini, R. Gran, E. Granados, P. Granger, C. Grant, D. R. Gratieri, G. Grauso, P. Green, S. Greenberg, J. Greer, W. C. Griffith, F. T. Groetschla, K. Grzelak, L. Gu, W. Gu, V. Guarino, M. Guarise, R. Guenette, E. Guerard, M. Guerzoni, D. Guffanti, A. Guglielmi, B. Guo, Y. Guo, A. Gupta, V. Gupta, G. Gurung, D. Gutierrez, P. Guzowski, M. M. Guzzo, S. Gwon, A. Habig, H. Hadavand, L. Haegel, R. Haenni, L. Hagaman, A. Hahn, J. Haiston, J. Hakenmueller, T. Hamernik, P. Hamilton, J. Hancock, F. Happacher, D. A. Harris, J. Hartnell, T. Hartnett, J. Harton, T. Hasegawa, C. Hasnip, R. Hatcher, K. Hayrapetyan, J. Hays, E. Hazen, M. He, A. Heavey, K. M. Heeger, J. Heise, S. Henry, M. A. Hernandez Morquecho, K. Herner, V. Hewes, A. Higuera, C. Hilgenberg, S. J. Hillier, A. Himmel, E. Hinkle, L.R. Hirsch, J. Ho, J. Hoff, A. Holin, T. Holvey, E. Hoppe, S. Horiuchi, G. A. Horton-Smith, M. Hostert, T. Houdy, B. Howard, R. Howell, I. Hristova, M. S. Hronek, J. Huang, R.G. Huang, Z. Hulcher, M. Ibrahim, G. Iles, N. Ilic, A. M. Iliescu, R. Illingworth, G. Ingratta, A. Ioannisian, B. Irwin, L. Isenhower, M. Ismerio Oliveira, R. Itay, C.M. Jackson, V. Jain, E. James, W. Jang, B. Jargowsky, D. Jena, I. Jentz, X. Ji, C. Jiang, J. Jiang, L. Jiang, A. Jipa, F. R. Joaquim, W. Johnson, C. Jollet, B. Jones, R. Jones, D. Jos\'e Fern\'andez, N. Jovancevic, M. Judah, C. K. Jung, T. Junk, Y. Jwa, M. Kabirnezhad, A. C. Kaboth, I. Kadenko, I. Kakorin, A. Kalitkina, D. Kalra, M. Kandemir, D. M. Kaplan, G. Karagiorgi, G. Karaman, A. Karcher, Y. Karyotakis, S. Kasai, S. P. Kasetti, L. Kashur, I. Katsioulas, A. Kauther, N. Kazaryan, L. Ke, E. Kearns, P.T. Keener, K.J. Kelly, E. Kemp, O. Kemularia, Y. Kermaidic, W. Ketchum, S. H. Kettell, M. Khabibullin, N. Khan, A. Khotjantsev, A. Khvedelidze, D. Kim, J. Kim, B. King, B. Kirby, M. Kirby, A. Kish, J. Klein, J. Kleykamp, A. Klustova, T. Kobilarcik, L. Koch, K. Koehler, L. W. Koerner, D. H. Koh, L. Kolupaeva, D. Korablev, M. Kordosky, T. Kosc, U. Kose, V. A. Kosteleck\'y, K. Kothekar, I. Kotler, M. Kovalcuk, V. Kozhukalov, W. Krah, R. Kralik, M. Kramer, L. Kreczko, F. Krennrich, I. Kreslo, T. Kroupova, S. Kubota, M. Kubu, Y. Kudenko, V. A. Kudryavtsev, G. Kufatty, S. Kuhlmann, S. Kulagin, J. Kumar, P. Kumar, S. Kumaran, P. Kunze, J. Kunzmann, R. Kuravi, N. Kurita, C. Kuruppu, V. Kus, T. Kutter, J. Kvasnicka, T. Labree, T. Lackey, A. Lambert, B. J. Land, C. E. Lane, N. Lane, K. Lang, T. Langford, M. Langstaff, F. Lanni, O. Lantwin, J. Larkin, P. Lasorak, D. Last, A. Laudrain, A. Laundrie, G. Laurenti, E. Lavaut, A. Lawrence, P. Laycock, I. Lazanu, M. Lazzaroni, T. Le, S. Leardini, J. Learned, T. LeCompte, C. Lee, V. Legin, G. Lehmann Miotto, R. Lehnert, M. A. Leigui de Oliveira, M. Leitner, D. Leon Silverio, L. M. Lepin, J.-Y Li, S. W. Li, Y. Li, H. Liao, C. S. Lin, D. Lindebaum, S. Linden, R. A. Lineros, J. Ling, A. Lister, B. R. Littlejohn, H. Liu, J. Liu, Y. Liu, S. Lockwitz, M. Lokajicek, I. Lomidze, K. Long, T. V. Lopes, J.Lopez, I. L\'opez de Rego, N. L\'opez-March, T. Lord, J. M. LoSecco, W. C. Louis, A. Lozano Sanchez, X.-G. Lu, K.B. Luk, B. Lunday, X. Luo, E. Luppi, J. Maalmi, D. MacFarlane, A. A. Machado, P. Machado, C. T. Macias, J. R. Macier, M. MacMahon, A. Maddalena, A. Madera, P. Madigan, S. Magill, C. Magueur, K. Mahn, A. Maio, A. Major, K. Majumdar, M. Man, R. C. Mandujano, J. Maneira, S. Manly, A. Mann, K. Manolopoulos, M. Manrique Plata, S. Manthey Corchado, V. N. Manyam, M. Marchan, A. Marchionni, W. Marciano, D. Marfatia, C. Mariani, J. Maricic, F. Marinho, A. D. Marino, T. Markiewicz, F. Das Chagas Marques, C. Marquet, D. Marsden, M. Marshak, C. M. Marshall, J. Marshall, L. Martina, J. Mart\'in-Albo, N. Martinez, D.A. Martinez Caicedo , F. Mart\'inez L\'opez, P. Mart\'inez Mirav\'e, S. Martynenko, V. Mascagna, C. Massari, A. Mastbaum, F. Matichard, S. Matsuno, G. Matteucci, J. Matthews, C. Mauger, N. Mauri, K. Mavrokoridis, I. Mawby, R. Mazza, A. Mazzacane, T. McAskill, N. McConkey, K. S. McFarland, C. McGrew, A. McNab, L. Meazza, V. C. N. Meddage, A. Mefodiev, B. Mehta, P. Mehta, P. Melas, O. Mena, H. Mendez, P. Mendez, D. P. M\'endez, A. Menegolli, G. Meng, A. C. E. A. Mercuri, A. Meregaglia, M. D. Messier, S. Metallo, J. Metcalf, W. Metcalf, M. Mewes, H. Meyer, T. Miao, A. Miccoli, G. Michna, V. Mikola, R. Milincic, F. Miller, G. Miller, W. Miller, O. Mineev, A. Minotti, L. Miralles, O. G. Miranda, C. Mironov, S. Miryala, S. Miscetti, C. S. Mishra, S. R. Mishra, A. Mislivec, M. Mitchell, D. Mladenov, I. Mocioiu, A. Mogan, N. Moggi, R. Mohanta, T. A. Mohayai, N. Mokhov, J. Molina, L. Molina Bueno, E. Montagna, A. Montanari, C. Montanari, D. Montanari, D. Montanino, L. M. Monta\~no Zetina, M. Mooney, A. F. Moor, Z. Moore, D. Moreno, O. Moreno-Palacios, L. Morescalchi, D. Moretti, R. Moretti, C. Morris, C. Mossey, M. Mote, C. A. Moura, G. Mouster, W. Mu, L. Mualem, J. Mueller, M. Muether, F. Muheim, A. Muir, M. Mulhearn, D. Munford, L. J. Munteanu, H. Muramatsu, J. Muraz, M. Murphy, T. Murphy, J. Muse, A. Mytilinaki, J. Nachtman, Y. Nagai, S. Nagu, R. Nandakumar, D. Naples, S. Narita, A. Nath, A. Navrer-Agasson, N. Nayak, M. Nebot-Guinot, A. Nehm, J. K. Nelson, O. Neogi, J. Nesbit, M. Nessi, D. Newbold, M. Newcomer, R. Nichol, F. Nicolas-Arnaldos, A. Nikolica, J. Nikolov, E. Niner, K. Nishimura, A. Norman, A. Norrick, P. Novella, J. A. Nowak, M. Oberling, J. P. Ochoa-Ricoux, S. Oh, S.B. Oh, A. Olivier, A. Olshevskiy, T. Olson, Y. Onel, Y. Onishchuk, A. Oranday, M. Osbiston, J. A. Osorio V\'elez, L. Otiniano Ormachea, J. Ott, L. Pagani, G. Palacio, O. Palamara, S. Palestini, J. M. Paley, M. Pallavicini, C. Palomares, S. Pan, P. Panda, W. Panduro Vazquez, E. Pantic, V. Paolone, V. Papadimitriou, R. Papaleo, A. Papanestis, D. Papoulias, S. Paramesvaran, A. Paris, S. Parke, E. Parozzi, S. Parsa, Z. Parsa, S. Parveen, M. Parvu, D. Pasciuto, S. Pascoli, L. Pasqualini, J. Pasternak, C. Patrick, L. Patrizii, R. B. Patterson, T. Patzak, A. Paudel, L. Paulucci, Z. Pavlovic, G. Pawloski, D. Payne, V. Pec, E. Pedreschi, S. J. M. Peeters, W. Pellico, A. Pena Perez, E. Pennacchio, A. Penzo, O. L. G. Peres, Y. F. Perez Gonzalez, L. P\'erez-Molina, C. Pernas, J. Perry, D. Pershey, G. Pessina, G. Petrillo, C. Petta, R. Petti, M. Pfaff, V. Pia, L. Pickering, F. Pietropaolo, V.L.Pimentel, G. Pinaroli, J. Pinchault, K. Pitts, K. Plows, R. Plunkett, C. Pollack, T. Pollman, D. Polo-Toledo, F. Pompa, X. Pons, N. Poonthottathil, V. Popov, F. Poppi, J. Porter, M. Potekhin, R. Potenza, J. Pozimski, M. Pozzato, T. Prakash, C. Pratt, M. Prest, F. Psihas, D. Pugnere, X. Qian, J. L. Raaf, V. Radeka, J. Rademacker, B. Radics, A. Rafique, E. Raguzin, M. Rai, S. Rajagopalan, M. Rajaoalisoa, I. Rakhno, L. Rakotondravohitra, L. Ralte, M. A. Ramirez Delgado, B. Ramson, A. Rappoldi, G. Raselli, P. Ratoff, R. Ray, H. Razafinime, E. M. Rea, J. S. Real, B. Rebel, R. Rechenmacher, M. Reggiani-Guzzo, J. Reichenbacher, S. D. Reitzner, H. Rejeb Sfar, E. Renner, A. Renshaw, S. Rescia, F. Resnati, D. Restrepo, C. Reynolds, M. Ribas, S. Riboldi, C. Riccio, G. Riccobene, J. S. Ricol, M. Rigan, E. V. Rinc\'on, A. Ritchie-Yates, S. Ritter, D. Rivera, R. Rivera, A. Robert, J. L. Rocabado Rocha, L. Rochester, M. Roda, P. Rodrigues, M. J. Rodriguez Alonso, J. Rodriguez Rondon, S. Rosauro-Alcaraz, P. Rosier, D. Ross, M. Rossella, M. Rossi, M. Ross-Lonergan, N. Roy, P. Roy, C. Rubbia, A. Ruggeri, G. Ruiz Ferreira, B. Russell, D. Ruterbories, A. Rybnikov, A. Saa-Hernandez, R. Saakyan, S. Sacerdoti, S. K. Sahoo, N. Sahu, P. Sala, N. Samios, O. Samoylov, M. C. Sanchez, A. S\'anchez Bravo, P. Sanchez-Lucas, V. Sandberg, D. A. Sanders, S. Sanfilippo, D. Sankey, D. Santoro, N. Saoulidou, P. Sapienza, C. Sarasty, I. Sarcevic, I. Sarra, G. Savage, V. Savinov, G. Scanavini, A. Scaramelli, A. Scarff, T. Schefke, H. Schellman, S. Schifano, P. Schlabach, D. Schmitz, A. W. Schneider, K. Scholberg, A. Schukraft, B. Schuld, A. Segade, E. Segreto, A. Selyunin, C. R. Senise, J. Sensenig, M. H. Shaevitz, P. Shanahan, P. Sharma, R. Kumar, K. Shaw, T. Shaw, K. Shchablo, J. Shen, C. Shepherd-Themistocleous, A. Sheshukov, W. Shi, S. Shin, S. Shivakoti, I. Shoemaker, D. Shooltz, R. Shrock, B. Siddi, M. Siden, J. Silber, L. Simard, J. Sinclair, G. Sinev, Jaydip Singh, J. Singh, L. Singh, P. Singh, V. Singh, S. Singh Chauhan, R. Sipos, C. Sironneau, G. Sirri, K. Siyeon, K. Skarpaas, J. Smedley, E. Smith, J. Smith, P. Smith, J. Smolik, M. Smy, M. Snape, E.L. Snider, P. Snopok, D. Snowden-Ifft, M. Soares Nunes, H. Sobel, M. Soderberg, S. Sokolov, C. J. Solano Salinas, S. S\"oldner-Rembold, S.R. Soleti, N. Solomey, V. Solovov, W. E. Sondheim, M. Sorel, A. Sotnikov, J. Soto-Oton, A. Sousa, K. Soustruznik, F. Spinella, J. Spitz, N. J. C. Spooner, K. Spurgeon, D. Stalder, M. Stancari, L. Stanco, J. Steenis, R. Stein, H. M. Steiner, A. F. Steklain Lisb\^oa, A. Stepanova, J. Stewart, B. Stillwell, J. Stock, F. Stocker, T. Stokes, M. Strait, T. Strauss, L. Strigari, A. Stuart, J. G. Suarez, J. Subash, A. Surdo, L. Suter, C. M. Sutera, K. Sutton, Y. Suvorov, R. Svoboda, S. K. Swain, B. Szczerbinska, A. M. Szelc, A. Sztuc, A. Taffara, N. Talukdar, J. Tamara, H. A. Tanaka, S. Tang, N. Taniuchi, A. M. Tapia Casanova, B. Tapia Oregui, A. Tapper, S. Tariq, E. Tarpara, E. Tatar, R. Tayloe, D. Tedeschi, A. M. Teklu, J. Tena Vidal, P. Tennessen, M. Tenti, K. Terao, F. Terranova, G. Testera, T. Thakore, A. Thea, A. Thiebault, S. Thomas, A. Thompson, C. Thorn, S. C. Timm, E. Tiras, V. Tishchenko, N. Todorovi\'c, L. Tomassetti, A. Tonazzo, D. Torbunov, M. Torti, M. Tortola, F. Tortorici, N. Tosi, D. Totani, M. Toups, C. Touramanis, D. Tran, R. Travaglini, J. Trevor, E. Triller, S. Trilov, J. Truchon, D. Truncali, W. H. Trzaska, Y. Tsai, Y.-T. Tsai, Z. Tsamalaidze, K. V. Tsang, N. Tsverava, S. Z. Tu, S. Tufanli, C. Tunnell, J. Turner, M. Tuzi, J. Tyler, E. Tyley, M. Tzanov, M. A. Uchida, J. Ure\~na Gonz\'alez, J. Urheim, T. Usher, H. Utaegbulam, S. Uzunyan, M. R. Vagins, P. Vahle, S. Valder, G. A. Valdiviesso, E. Valencia, R. Valentim, Z. Vallari, E. Vallazza, J. W. F. Valle, R. Van Berg, R. G. Van de Water, D. V.  Forero, A. Vannozzi, M. Van Nuland-Troost, F. Varanini, D. Vargas Oliva, S. Vasina, N. Vaughan, K. Vaziri, A. V\'azquez-Ramos, J. Vega, S. Ventura, A. Verdugo, S. Vergani, M. Verzocchi, K. Vetter, M. Vicenzi, H. Vieira de Souza, C. Vignoli, C. Vilela, E. Villa, S. Viola, B. Viren, A. Vizcaya-Hernandez, T. Vrba, Q. Vuong, A. V. Waldron, M. Wallbank, J. Walsh, T. Walton, H. Wang, J. Wang, L. Wang, M.H.L.S. Wang, X. Wang, Y. Wang, K. Warburton, D. Warner, L. Warsame, M.O. Wascko, D. Waters, A. Watson, K. Wawrowska, A. Weber, C. M. Weber, M. Weber, H. Wei, A. Weinstein, H. Wenzel, S. Westerdale, M. Wetstein, K. Whalen, J. Whilhelmi, A. White, A. White, L. H. Whitehead, D. Whittington, M. J. Wilking, A. Wilkinson, C. Wilkinson, F. Wilson, R. J. Wilson, P. Winter, W. Wisniewski, J. Wolcott, J. Wolfs, T. Wongjirad, A. Wood, K. Wood, E. Worcester, M. Worcester, M. Wospakrik, K. Wresilo, C. Wret, S. Wu, W. Wu, W. Wu, M. Wurm, J. Wyenberg, Y. Xiao, I. Xiotidis, B. Yaeggy, N. Yahlali, E. Yandel, K. Yang, T. Yang, A. Yankelevich, N. Yershov, K. Yonehara, T. Young, B. Yu, H. Yu, J. Yu, Y. Yu, W. Yuan, R. Zaki, J. Zalesak, L. Zambelli, B. Zamorano, A. Zani, O. Zapata, L. Zazueta, G. P. Zeller, J. Zennamo, K. Zeug, C. Zhang, S. Zhang, M. Zhao, E. Zhivun, E. D. Zimmerman, S. Zucchelli, J. Zuklin, V. Zutshi, R. Zwaska

